Detection prospects for multi-GeV neutrinos from collisionally heated GRBs

Neutrinos with energies ranging from GeV to sub-TeV are expected to be produced in Gamma-Ray Bursts (GRBs) as a result of the dissipation of the jet kinetic energy through nuclear collisions occurring around or below the photosphere, where the jet is still optically thick to high-energy radiation. So far, the neutrino emission from the inelastic collisional model in GRBs has been poorly investigated from the experimental point of view. In the present work, we discuss prospects for identifying neutrinos produced in such collisionally heated GRBs with the large volume neutrino telescopes KM3NeT and IceCube, including their low-energy extensions, KM3NeT/ORCA and DeepCore, respectively. To this aim, we evaluate the detection sensitivity for neutrinos from both individual and stacked GRBs, exploring bulk Lorentz factor values ranging from 100 to 600. As a result of our analysis, individual searches appear feasible only for extreme sources, characterized by gamma-ray fluence values at the level of F$_{\gamma} \geq 10^{-2}$ erg cm$^{-2}$. In turn, it is possible to detect a significant flux of neutrinos from a stacking sample of ~ 900 long GRBs (that could be detected by current gamma-ray satellites in about five years) already with DeepCore and KM3NeT/ORCA. The detection sensitivity increases with the inclusion of data from the high-energy telescopes, IceCube and KM3NeT/ARCA, respectively.

==> install.txt <==
install.txt for amscls 2.20 [2004/08/05]

If you have a relatively up-do-date TeX system that complies with the
TeX Directory Structure (TDS) standard, installing according to the
instructions in section I below is the easiest method.  See

    http://www.tug.org/tds/tds.pdf

for details on the TDS standard.  If your TeX system does not comply
with the  TDS standard, please contact the manufacturer of your TeX
system for details on how to install third-party TeX packages.

The first step is to identify the TEXMF folder that contains files used
by LaTeX. To do this, look for the file article.cls. If you find, e.g.,

  /usr/local/share/texmf/tex/latex/base/article.cls

then we will define TEXMF to mean /usr/local/share/texmf (everything
up to the /tex/latex/base part). On a Windows system the file location
will probably be something like

  c:\sw\texmf\tex\latex\base\article.cls

Then we define TEXMF to mean c:\sw\texmf. In the following
instructions, wherever you see "TEXMF" substitute the folder name
determined in this way.

If this terminology does not make sense to you, seek assistance from
a friend or colleague, or from the company that you bought your TeX
system from, or contact us at

  tech-support@ams.org
  800-321-4AMS (321-4267) (USA/Canada)
  401-455-4080

========================================================================
I. Installing the easy way.

1. Download the following archive file:

   ftp://ftp.ams.org/pub/tex/amscls.zip

2. View the following files to assess the effects of the upgrade on
your system:

  00readme.txt
  install.txt (this file)
  diffs-c.txt

3. Backup the old version of AMS-LaTeX, preferably by moving it out of the
TEXMF tree.

4. Extract files fromthe .zip archive using your favorite unzip tool, setting
the extraction target directory to the texmf root directory.

5. To check the end result, you should find that you now have amsmath.sty
in the following location

  TEXMF/tex/latex/amscls/amsart.cls

Some TeX systems also use a database to keep track of TeX input files. If
this database is not updated, your TeX system might not find the newly
installed files.  Consult your system's documentation to determine how
to update this database.

6. Some files will appear in both the source area and another area.
This is because the source form and the in-use form are identical.
As distributed, the files in the source/latex/amscls area comprise a
complete copy of the distribution from which all the other files can
be regenerated if need be. If you need to conserve disk space, you
could delete the files in the source area, since they are not needed
for normal use.

========================================================================
II. Installing the not-so-easy way.

Download ftp://ftp.ams.org/pub/tex/amscls.zip.

Make the following directories, if not already present:

  TEXMF/source/latex/amscls
  TEXMF/tex/latex/amscls
  TEXMF/doc/latex/amscls

Backup your old AMS-LaTeX files if they are installed, preferably moving them
out of the TEXMF tree.

Create a temporary directory and generate documentation files (these assume
a UNIX TeX installation):

  - make directory /tmp/amscls
  - unzip -d /tmp/amscls amscls.zip
  - cd /tmp/amscls
  - Run latex on the file ams-c1.ins to produce .cls and .sty files
  - Run latex on *.tex
  - [optional] Run latex on *.dtx (technical documentation)
  - move *.dvi, *.pdf, *.tex to TEXMF/doc/latex/amscls
  - [optional] move *.dtx to TEXMF/doc/latex/amscls
  - [optional] convert .dvi to .ps or .pdf
  - move *.sty and *.cls to TEXMF/tex/latex/amscls
  - delete /tmp/amscls

Some TeX systems also use a database to keep track of TeX input files. If
this database is not updated, your TeX system might not find the newly
installed files.  Consult your system's documentation to determine how to
update this database.

